A statistical study towards the high-mass BGPS clumps with the MALT90 survey

In this work, we perform a statistical investigation towards 50 high-mass clumps using the data from the Bolocam Galactic Plane Survey (BGPS) and the Millimetre Astronomy Legacy Team 90-GHz survey (MALT90). Eleven dense molecular lines (N$_2$H$^+$(1-0), HNC(1-0), HCO$^+$(1-0), HCN(1-0), HN$^{13}$C(1-0), H$^{13}$CO$^+$(1-0), C$_2$H(1-0), HC$_3$N(10-9), SiO(2-1), $^{13}$CS(2-1) and HNCO$(4_{4,0}-3_{0,3}))$ are detected. N$_2$H$^+$ and HNC are shown to be good tracers for clumps in virous evolutionary stages since they are detected in all the fields. And the detection rates of N-bearing molecules decrease as the clumps evolve, but those of O-bearing species increase with evolution. Furthermore, the abundance ratios [N$_2$H$^+$]/[HCO$^+$] and Log([HC$_3$N]/[HCO$^+$]) decline with Log([HCO$^+$]) as two linear functions, respectively. This suggests the transformation of N$_2$H$^+$ and HC$_3$N to HCO$^+$ as the clumps evolve. We also find that C$_2$H is the most abundant molecule with an order of $10^{-8}$. Besides, three new infall candidates G010.214-00.324, G011.121-00.128, and G012.215-00.118(a) are discovered to have large-scaled infall motions and infall rates in the magnitude of $10^{-3}$ M$_\odot$ yr$^{-1}$.

==> bib.txt <==
\documentclass[referee]{raa}
\usepackage{graphicx,times}
\usepackage{natbib}
\usepackage{amssymb,amsmath}
\usepackage{rotating}
%\usepackage{deluxetable} %\newcommand{\vdag}{(v)^\dagger}
%\newcommand{\myemail}{skywalker@galaxy.far.far.away}
\usepackage{graphicx}
\usepackage{amsmath,amssymb}
\usepackage{longtable,lscape}
\usepackage{morefloats}


\usepackage[a4paper=true,dvipdfm=true,pagebackref=true]{hyperref}
\hypersetup{pdftitle = The title of my PDF, pdfauthor = My name, pdfsubject= The subject, pdfkeywords = keyword1 keyword2 keyword3}
\hypersetup{colorlinks = true, linkcolor = green, anchorcolor = red, citecolor = blue, filecolor = red, pagecolor = red, urlcolor = red}

\begin{document}


\begin{thebibliography}{99}

\bibitem[Aguirre et al.(2011)]{Aguirre11} Aguirre, J.~E., Ginsburg, A.~G., Dunham, M.~K., et al. 2011, ApJS, 192, 4
\bibitem[Anglada et al.(1996)]{Anglada96} Anglada, G., Estalella, R., Pastor, J., Rodriguez, L.~F., \& Haschick, A.~D. 1996, ApJ, 463, 205
\bibitem[Battersby et al.(2011)]{Battersby11} Battersby, C., Bally, J., Ginsburg, A., et al. 2011, A\&A, 535, A128
\bibitem[Bonnell et al.(2001)]{Bonnell01} Bonnell, I.~A., Bate, M.~R., Clarke, C.~J., \& Pringle, J.~E. 2001, MNRAS, 323, 785
\bibitem[Bonnell et al.(2004)]{Bonnell04} Bonnell, I.~A., Vine, S.~G., \& Bate, M.~R. 2004, MNRAS, 349, 735
\bibitem[Bonnell \& Bate(2006)]{Bonnell06} Bonnell, I.~A., \& Bate, M.~R. 2006, MNRAS, 370, 488
\bibitem[Bressert et al.(2012)]{Bressert12} Bressert, E., Ginsburg, A., Bally, J., et al. 2012, ApJL, 758, L28
\bibitem[Chen et al.(2013)]{Chen13} Chen, X., Gan, C.-G., Ellingsen, S.~P., et al. 2013, ApJS, 206, 22
\bibitem[Cyganowski et al.(2008)]{Cyganowski08} Cyganowski, C.~J., Whitney, B.~A., Holden, E., et al. 2008, AJ, 136, 2391-2412
\bibitem[Dunham et al.(2011)]{Dunham11} Dunham, M.~K., Rosolowsky, E., Evans, N.~J., II, Cyganowski, C., \& Urquhart, J.~S. 2011, ApJ, 741, 110
\bibitem[Faimali et al.(2012)]{Faimali12} Faimali, A., Thompson, M.~A., Hindson, L., et al. 2012, MNRAS, 426, 402
\bibitem[Flower et al.(2006)]{Flower06} Flower, D.~R., Pineau Des For{\^e}ts, G., \& Walmsley, C.~M. 2006, A\&A, 456, 215
\bibitem[Fuller et al.(2005)]{Fuller05} Fuller, G.~A., Williams, S.~J., \& Sridharan, T.~K. 2005, AAp, 442, 949
\bibitem[Glenn et al.(2003)]{Glenn03} Glenn, J., Ade, P.~A.~R., Amarie, M., et al. 2003, \procspie, 4855, 30
\bibitem[Glenn et al.(2009)]{glenn09} Glenn, J., Aguirre, J., Bally, J., et al. 2009, Submillimeter Astrophysics and Technology: a Symposium Honoring Thomas G.~Phillips, 417, 277
\bibitem[Griffin et al.(2010)]{Griffin10} Griffin, M.~J., Abergel, A., Abreu, A., et al. 2010, A\&A, 518, L3
\bibitem[Guzm{\'a}n et al.(2015)]{Guzman15} Guzm{\'a}n, A.~E., Sanhueza, P., Contreras, Y., et al. 2015, ApJ, 815, 130
\bibitem[Haig et al.(2004)]{Haig04} Haig, D.~J., Ade, P.~A.~R., Aguirre, J.~E., et al.\ 2004, \procspie, 5498, 78
\bibitem[He et al.(2015)]{He15} He, Y.-X., Zhou, J.-J., Esimbek, J., et al. 2015, MNRAS, 450, 1926
\bibitem[He et al.(2016)]{He16} He, Y.-X., Zhou, J.-J., Esimbek, J., et al. 2016, MNRAS, 461, 2288
\bibitem[Hoq et al.(2013)]{hoq13} Hoq, S., Jackson, J.~M., Foster, J.~B., et al. 2013, ApJ, 777, 157
\bibitem[Jackson et al.(2013)]{Jackson13} Jackson, J.~M., Rathborne, J.~M., Foster, J.~B., et al. 2013, PASA, 30, e057
\bibitem[Kauffmann et al.(2008)]{Kauffmann08} Kauffmann, J., Bertoldi, F., Bourke, T.~L., Evans, N.~J., II, \& Lee, C.~W. 2008, A\&A, 487, 993
\bibitem[Kauffmann \& Pillai(2010)]{Kauffmann10} Kauffmann, J., \& Pillai, T. 2010, ApJL, 723, L7
\bibitem[Keto \& Rybicki(2010)]{Keto10} Keto, E., \& Rybicki, G. 2010, ApJ, 716, 1315
\bibitem[Ladd et al.(2005)]{Ladd05} Ladd, N., Purcell, C., Wong, T., \& Robertson, S. 2005, PASA, 22, 62
\bibitem[Liu et al.(2014)]{Liu14} Liu, X.-L., Wang, J.-J., \& Xu, J.-L. 2014, MNRAS, 443, 2264
\bibitem[L{\'o}pez-Sepulcre et al.(2010)]{Lopez-Sepulcre10} L{\'o}pez-Sepulcre, A., Cesaroni, R., \& Walmsley, C.~M. 2010, A\&A, 517, A66
\bibitem[Mardones et al.(1997)]{Mardones97} Mardones, D., Myers, P.~C., Tafalla, M., et al. 1997, ApJ, 489, 719
\bibitem[McKee \& Tan(2002)]{McKee02} McKee, C.~F., \& Tan, J.~C. 2002, NAT, 416, 59
\bibitem[McKee \& Tan(2003)]{McKee03} McKee, C.~F., \& Tan, J.~C. 2003, ApJ, 585, 850
\bibitem[Motte et al.(1998)]{Motte98} Motte, F., Andre, P., \& Neri, R. 1998, A\&A, 336, 150
\bibitem[M{\"u}ller et al.(2001)]{Muller01} M{\"u}ller, H.~S.~P., Thorwirth, S., Roth, D.~A., \& Winnewisser, G. 2001, A\&A, 370, L49
\bibitem[M{\"u}ller et al.(2005)]{Muller05} M{\"u}ller, H.~S.~P., Schl{\"o}der, F., Stutzki, J., \& Winnewisser, G. 2005, Journal of Molecular Structure, 742, 215
\bibitem[Ossenkopf \& Henning(1994)]{Ossenkopf94} Ossenkopf, V., \& Henning, T. 1994, A\&A, 291, 943
\bibitem[Padovani et al.(2009)]{Padovani09} Padovani, M., Walmsley, C.~M., Tafalla, M., Galli, D., \& M{\"u}ller, H.~S.~P. 2009, A\&A, 505, 1199
\bibitem[Pagani et al.(2009)]{Pagani09} Pagani, L., Daniel, F., \& Dubernet, M.-L. 2009, A\&A, 494, 719
\bibitem[Pan et al.(2017)]{Pan17} Pan, Z., Li, D., Chang, Q., et al. 2017, ApJ, 836, 194
\bibitem[Paron et al.(2013)]{Paron13} Paron, S., Weidmann, W., Ortega, M.~E., Albacete Colombo, J.~F., \& Pichel, A. 2013, MNRAS, 433, 1619
\bibitem[Poglitsch et al.(2010)]{Poglitsch10} Poglitsch, A., Waelkens, C., Geis, N., et al. 2010, A\&A, 518, L2
\bibitem[Purcell et al.(2006)]{Purcell06} Purcell, C.~R., Balasubramanyam, R., Burton, M.~G., et al. 2006, MNRAS, 367, 553
\bibitem[Reid et al.(2016)]{Reid16} Reid, M.~J., Dame, T.~M., Menten, K.~M., \& Brunthaler, A. 2016, ApJ, 823, 77
\bibitem[Reitblat(1980)]{Reitblat80} Reitblat, A.~A. 1980, Soviet Astronomy Letters, 6, 406
\bibitem[Rosolowsky et al.(2010)]{Rosolowsky10} Rosolowsky, E., Dunham, M.~K., Ginsburg, A., et al. 2010, ApJS, 188, 123-138
\bibitem[Sanhueza et al.(2012)]{Sanhueza12} Sanhueza, P., Jackson, J.~M., Foster, J.~B., et al. 2012, ApJ, 756, 60
\bibitem[Shirley et al.(2013)]{Shirley13} Shirley, Y.~L., Ellsworth-Bowers, T.~P., Svoboda, B., et al. 2013, ApJS, 209, 2
\bibitem[Shu(1997)]{Shu87} Shu, F.~H. 1997, IAU Symposium, 178, 19
\bibitem[Spielfiedel et al.(2012)]{Spielfiedel12} Spielfiedel, A., Feautrier, N., Najar, F., et al. 2012, MNRAS, 421, 1891
\bibitem[Tafalla et al.(2004)]{Tafalla04} Tafalla, M., Myers, P.~C., Caselli, P., \& Walmsley, C.~M. 2004, A\&A, 416, 191
\bibitem[Traficante et al.(2011)]{Traficante11} Traficante, A., Calzoletti, L., Veneziani, M., et al. 2011, MNRAS, 416, 2932
\bibitem[Tucker et al.(1974)]{Tucker74} Tucker, K.~D., Kutner, M.~L., \& Thaddeus, P. 1974, ApJL, 193, L115
\bibitem[Urquhart et al.(2013)]{Urquhart13a} Urquhart, J.~S., Moore, T.~J.~T., Schuller, F., et al. 2013, MNRAS, 431, 1752
\bibitem[Vasyunina et al.(2011)]{Vasyunina11} Vasyunina, T., Linz, H., Henning, T., et al. 2011, A\&A, 527, A88
\bibitem[Wang et al.(2015)]{Wang15} Wang, K., Testi, L., Ginsburg, A., et al. 2015, MNRAS, 450, 4043
\bibitem[Watson et al.(2008)]{Watson08} Watson, C., Povich, M.~S., Churchwell, E.~B., et al. 2008, ApJ, 681, 1341-1355
\bibitem[Wu et al.(2005)]{Wu05} Wu, Y., Zhu, M., Wei, Y., et al. 2005, ApJL, 628, L57
\bibitem[Yu \& Xu(2016)]{Yu16} Yu, N., \& Xu, J. 2016, ApJ, 833, 248
\bibitem[Zhang et al.(2016)]{Zhang16} Zhang, C.-P., Li, G.-X., Wyrowski, F., et al. 2016, A\&A, 585, A117
\bibitem[Zinnecker \& Yorke(2007)]{Zinnecker07} Zinnecker, H., \& Yorke, H.~W. 2007, \araa, 45, 481
\end{thebibliography}




\end{document}

